Convergence of energy-based learning in linear resistive networks

Energy-based learning algorithms are alternatives to backpropagation and are well-suited to distributed implementations in analog electronic devices. However, a rigorous theory of convergence is lacking. We make a first step in this direction by analysing a particular energybased learning algorithm, Contrastive Learning, applied to a network of linear adjustable resistors. It is shown that, in this setup, Contrastive Learning is equivalent to projected gradient descent on a convex function with Lipschitz continuous gradient, giving a guarantee of convergence of the algorithm for a range of stepsizes. This convergence result is then extended to a stochastic variant of Contrastive Learning.

==> data.csv <==
5.61543180909313,5.61543180909313,5.61543180909313,5.61543180909313,5.61543180909313
4.8662184732595,2.60702975179174,0.331413206815577,1.96516568491031,4.27814907861038
4.21520542886126,1.19425008493709,0.0153298547998574,0.74377646882893,3.34330135164427
3.64974054715736,0.542436604757994,0.000809824282871157,0.270509628001608,2.4496619866158
3.1588261220629,0.245413986987004,4.58270233455388e-05,0.100471858015469,1.84156549295947
2.73286934678254,0.110885447806409,2.68146060680476e-06,0.0372376188583667,1.33716331584615
2.363486761704,0.0500977621979701,1.60103063933808e-07,0.0138990641069108,0.988347469475554
2.04334584661542,0.0226450852239922,9.69912204479892e-09,0.0052039396648241,0.717849169673182
1.76603301105753,0.0102434180536175,5.94395945334382e-10,0.00195685611165389,0.526883611534136
1.52594107717762,0.0046373703612104,3.67769282233453e-11,0.000738392948472661,0.38332801461995
1.31817177574241,0.00210119974758311,2.29619665938189e-12,0.000279578985391199,0.280512016126735
1.13845030061892,0.00095286597350258,1.4250766696571e-13,0.000106182305821682,0.20435610689215
0.983049916599216,0.000432473771143119,3.70914197450764e-14,4.04423142098244e-05,0.1493448295289
0.848725200958263,0.000196445944090281,3.29465112809249e-14,1.54434445402547e-05,0.108892612053404
0.732652857471545,8.93042688712371e-05,3.19744231092045e-14,5.91127575275118e-06,0.07953199924027
0.632379261069616,4.06290849406091e-05,2.81987906205706e-14,2.26754200286942e-06,0.0580200595324336
0.545774028058933,1.8498092505199e-05,2.38323278711738e-14,8.7153284837582e-07,0.0423655060843176
0.47098899593093,8.42812824267637e-06,2.24693341988909e-14,3.35575609508542e-07,0.0309165806840248
0.406422059463612,3.84271964663321e-06,2.10181375702931e-14,1.29421464223594e-07,0.0225730221528028
0.350685358507075,1.75322929255379e-06,1.97806726121642e-14,4.99883699033667e-08,0.0164764589862498
0.302577354434261,8.0042436928488e-07,2.21866898129917e-14,1.93340008942557e-08,0.0120299217258707


==> data2.csv <==
7.18819840055472,5.09442448967591,3.46712993065516,3.48036857658908,3.19943646382022
3.48938741039364,2.99335737676736,0.810694580031223,1.21706380575567,1.03016813038874
2.04606550154369,1.82324286174322,0.337817115946932,0.469307747224614,0.311805254444866
1.45739884566658,1.22253790691263,0.181752268726055,0.196036440408987,0.107525099517536
1.0002733810939,0.880444018225632,0.105228190538872,0.083837716254789,0.0456557250009838
0.662699292922535,0.646586458728907,0.0624510055449913,0.036153032369312,0.021363764520309
0.456560684576717,0.478446973158171,0.0376140747667012,0.0156842396789694,0.0103931683058544
0.324122373705569,0.357209219572031,0.0229103990947234,0.00684000263591628,0.00518983428274825
0.242145912319759,0.269407736489067,0.0140780135609337,0.00299641012471242,0.00265340241178896
0.189567383253852,0.205097291129065,0.0087101964214344,0.00131760507131363,0.00138604586268399
0.152879025389067,0.157297745229967,0.00541756018967638,0.000581209715701068,0.000737392231536157


==> data3.csv <==
36,2.21602088218727e-08
66,1.5529744528742e-08
92,1.12870766358642e-08
111,1.1953313474647e-08
132,9.22075092430041e-09


==> data4.csv <==
14.27119518309
13.993090750461
13.8342598323805
13.6441674311151
13.4840132693123
13.3302165330641
13.1182287232666
12.9418967235574
12.7567314758193
12.5603038926298
12.3964868214563
12.2512856341503
12.1523742007175
12.055780353109
11.9540419238519
11.864043330359
11.7745011754608
11.6811317017854
11.5848581097035
11.4874323511452
11.3788105545797
11.2485541952741
11.1211589425747
10.985476697464
10.8680143042797
10.7482867316046
10.6392107209769
10.530368123038
10.4290039064028
10.3428473469231
10.2566755076648
10.1711733147032
10.084674647928
9.99032513877308
9.89103819563041
9.79641961058546
9.70105969095295
9.6082911026166
9.5251993370947
9.43754826721539
9.35972175282035
9.28568056098879
9.2162272276848
9.14728618916949
9.07558906343724
9.0029924713129
8.9314291599926
8.85958799735426
8.79184240920473
8.72593254777874
8.66518355741597
8.60292844049123
8.5390641816663
8.48024129643581
8.42305485250536
8.3680034380265
8.31468524377608
8.26183372452683
8.2048111635676
8.15041814183797
8.09827378092978
8.04614782111445
7.99107503904248
7.93717900304155
7.88664962697524
7.8386943305722
7.7924106520414
7.74762969836569
7.70211087321898
7.65815532470563
7.61334020834696
7.56630464033638
7.51937397567206
7.46768473711014
7.41840364020448
7.37543546212118
7.33176842015965
7.28979630444727
7.24536343950772
7.20261032811134
7.15778914784185
7.11125515732369
7.06767434349249
7.02523379855069
6.98308536687311
6.94018647310646
6.89831382273367
6.8582071642102
6.81592726864273
6.77528913732565
6.73534228546584
6.69481013082723
6.65344980024959
6.61290511336016
6.57295976412378
6.53313434492123
6.49408659414634
6.45805554468379
6.41958654092917
6.38199364216554
6.34581948207776
6.30853818124182
6.2720198953454
6.23311196867318
6.19451403670559
6.15925965222831
6.12491635349925
6.09099507597426
6.05764414585605
6.02339424725838
5.99014970293025
5.9571196298766
5.92519239450068
5.8934993461267
5.86185340391215
5.82997102941286
5.79869701863334
5.76833601352591
5.73734726517652
5.70752810093322
5.67866310534262
5.65088432137704
5.62297201728621
5.59538177428822
5.5677453744287
5.54008786671918
5.51263484296437
5.48541960262268
5.4578563654565
5.43110128939602
5.40425780897217
5.37829705295255
5.35270821634064
5.32701533409361
5.30102196396958
5.27608939722449
5.2517170307198
5.22768224155985
5.20345164232838
5.17897965169869
5.15471606511594
5.13067760400171
5.10666100714789
5.08313158472432
5.05982390006206
5.03723506466677
5.01505883419826
4.99319384542561
4.9717421230368
4.95068925456031
4.92984489948968
4.90838900598336
4.88599430284729
4.86353044771879
4.84055473160361
4.81814163770363
4.79596064796656
4.77349205383794
4.75119034022962
4.72903147080522
4.70703410761655
4.68558902261046
4.66458456072637
4.64422508854093
4.62428300212873
4.60422430192027
4.58423754312731
4.56351183498687
4.54281254706758
4.52266540877654
4.50247606080386
4.48226655017825
4.46244288464335
4.4429512220645
4.42276051399197
4.40279516615002
4.38312898112413
4.36331395091929
4.34383966241989
4.32468240270269
4.3056223661494
4.28683769625203
4.26882765025644
4.25083391253801
4.2332126350709
4.21556232770787
4.19802285429058
4.18055444341193
4.16324185809331
4.14613995509124
4.12915658028731
4.1110234961317
4.09313122860535
4.07559075264155
4.05832364779951
4.0408246232167
4.02337379010741
4.00602299638429
3.9887681713154
3.97176699710023
3.95486253644451
3.93766742528563
3.92051710403739
3.90335909531016
3.88643888252648
3.86947417621012
3.85287885737053
3.8364854269205
3.82009107475114
3.80392272369811
3.78789765109621
3.77211835140059
3.75690339950685
3.7417223566544
3.72680675538504
3.71208330825541
3.69760534443926
3.68319543535281
3.6689235456415
3.6546781495282
3.64064771573771
3.62662109728697
3.61268977942601
3.59895987096547
3.58533647995989
3.57182826760631
3.55804245956657
3.54433758415346
3.53094002059423
3.51770916090377
3.50471626035345
3.49167895621047
3.47873573099101
3.46590003242784
3.45317167863183
3.44051659480727
3.42801873754477
3.41570238404479
3.40353436620104
3.39137330305505
3.37925626613107
3.36738502703256
3.35560919010191
3.34402111325413
3.33245748118955
3.32092890844199
3.30948714052573
3.29814557377813
3.28676953163952
3.27553351645177
3.26438280391475
3.25333095041747
3.24228579677671
3.2314306299463
3.22060057719783
3.20976332428028
3.19913250329799
3.18854749415039
3.17792588935631
3.16737431045263
3.15624091844089
3.14523244122532
3.13429125758614
3.12344952086969
3.11273054379686
3.10213466075652
3.09164588970617
3.08125459319514
3.07082005920753
3.06046404936539
3.05029555534028
3.04023467798896
3.03014323175223
3.02007240412509
3.01010286048032
3.00028088119865
2.99049330324697
2.98058851844618
2.97073433488036
2.96096812281285
2.95127459204757
2.94172409655368
2.9321877841874
2.92269847925174
2.91327814006377
2.90397069991411
2.89476087039187
2.88565113541251
2.87662298004006
2.86764451078176
2.85876957070707
2.84996570078969
2.84121443653415
2.83257191105202
2.82376275541005
2.81503100119364
2.80636907745404
2.79770576852475
2.78911147362759
2.7805133545054
2.7720532873421
2.76372765153175
2.75551333873944
2.74723924276417
2.73903465103073
2.73095100026339
2.72289543054343
2.71488814279461
2.70696998565955
2.69915266056632
2.69143610803047
2.68376176157086
2.67614262375428
2.66853640407505
2.66096532349558
2.65343812370339
2.6459477286678
2.63851746467567
2.63110031095509
2.62364643669501
2.61629720468959
2.60898068889916
2.60176504473603
2.59456921110812
2.5874454643615
2.58034966100333
2.57325859142232
2.56622468762044
2.5592300524609
2.55225156140976
2.5453508361888
2.53854539544203
2.53177108637992
2.52499405442402
2.51822149960948
2.51149764978935
2.5049491612474
2.4984179624509
2.49193329768729
2.48540558988872
2.47885139792717
2.47230314144063
2.46579809512382
2.45933517693488
2.45289428769768
2.44636513277132
2.43990797755999
2.43337077215249
2.42688898287795
2.4204992226418
2.41421919029088
2.40799504015693
2.40179663885172
2.39565764188133
2.38957704664853
2.38352233513731
2.3774925481953
2.37151545018941
2.36556262665639
2.35963131477095
2.35371626699971
2.34782688287341
2.34195498019839
2.3360436272929
2.33017869891473
2.3243531700045
2.31858708489788
2.3128537233725
2.30705914258668
2.30132376273025
2.29561330629504
2.28995497561795
2.2842769860166
2.27858265667487
2.27291408359077
2.26726964794756
2.2616465633218
2.25612210641406
2.25063211129237
2.24508953920778
2.2396023391333
2.23415106228231
2.22876719988243
2.22341855793194
2.21815531769907
2.21293555927503
2.20777334600074
2.20263802068955
2.19746999470922
2.19230382999582
2.18716539345274
2.18205160499299
2.17701827091268
2.17202645662817
2.16705786640623
2.16211202007868
2.15719892535274
2.15232947193469
2.14748704089922
2.14267014835205
2.13786614642884
2.13311420916046
2.12838449205281
2.12368677579051
2.1189571275607
2.11423224453117
2.10953755592846
2.10484224051515
2.10015753204143
2.09550820509665
2.09088472021028
2.08629544069405
2.08173583570834
2.07720131227522
2.0727042326765
2.0681725505585
2.06362735147035
2.05909029508969
2.05457847892324
2.0500953627545
2.04562722604902
2.04118601486254
2.03674417732114
2.03229735378179
2.0278745557198
2.02348534638117
2.01914337660659
2.01485300677782
2.01058482559427
2.00634336991582
2.00207436779164
1.99782552976317
1.99363093749007
1.98948097065115
1.98535554266531
1.9812419308213
1.97712753080071
1.97301778008584
1.96891660410343
1.96483649555954
1.96076571693356
1.9566855555775
1.95263414009232
1.9486128576778
1.94453258321099
1.94049531421937
1.93645895478258
1.93243786679636
1.92844036773496
1.92448539017162
1.92054420152759
1.91661948023442
1.91271992232081
1.90882482196979
1.90495959988935
1.90111725354501
1.89730740479795
1.89352837718838
1.88972932235387
1.88595764420955
1.88223675210792
1.87849925164643
1.8748029516803
1.87111869312744
1.86746423767854
1.86379523811692
1.86013945653064
1.85648682367889
1.85285669854116
1.84926882014176
1.84571162516247
1.84218569764851
1.83868234076031
1.83518727325052
1.83168211312711
1.82818675693357
1.82473176314034
1.82126067188413
1.81779967611682
1.81435763261212
1.81093693670608
1.80753378999019
1.80414195362496
1.8007549643263
1.79740306481426
1.79403988585743
1.79069810499705
1.78736854120679
1.78406086508419
1.78075663566896
1.77747858561112
1.7742131309486
1.77094117025485
1.76767732190906
1.76442956226325
1.76120803492354
1.75800294966735
1.75482035033263
1.75164148620198
1.74847101425924
1.74531421911321
1.74218391375635
1.7390590733282
1.73592424881461
1.73280364392528
1.7296934542204
1.72661217537859
1.72354475777659
1.72050002108231
1.71744817454821
1.71440307642524
1.71133517803941
1.70827103599293
1.70522927653179
1.70220589249106
1.6991943570059
1.69619086884303
1.69318885230165
1.69018724994401
1.68718847480761
1.68418793995104
1.68119642553446
1.67822006438831
1.6752537334419
1.67229724045787
1.66934751752485
1.66639982657998
1.66348462455786
1.66058846061485
1.65770038574417
1.65482364141458
1.65196016150611
1.64909929748107
1.64625651807607
1.64341809254015
1.64060739378063
1.63782098327778
1.63503899207355
1.63226531923215
1.62951871267064
1.62678522048534
1.62404865852678
1.62133082810222
1.61863582798188
1.6159573821352
1.61330188114942
1.61066937738731
1.60803953070131
1.60542755226482
1.60281864699444
1.6002155259066
1.59761905848527
1.59504182171175
1.59247592833947
1.58990745157634
1.58735388087562
1.58480120152802
1.58225618483468
1.57971744637474
1.57718505032994
1.57465763411734
1.57214142124135
1.56963145168615
1.56713336633322
1.56464297745621
1.56216833718473
1.55971791678335
1.55726399700309
1.55482128682642
1.55238859902824
1.54997168411455
1.54756614002059
1.54516345817616
1.54274273644643
1.54033523929301
1.53794922805369
1.53556736802414
1.53319352083094
1.53082903439583
1.52848206091669
1.52614859412783
1.52373624946763
1.52132358371189
1.51891858677345
1.51652548015066
1.51413102742028
1.51175365719761
1.50939101948729
1.5070381471913
1.50469773793619
1.50237598929315
1.50006142568848
1.4977512758405
1.49545559195117
1.49317718922654
1.49090844516185
1.48865637876296
1.48641048051721
1.48417203510555
1.48194213530678
1.47969778549027
1.47746356009806
1.47524166890487
1.47302822125075
1.47082018496076
1.46862037548842
1.46642180800509
1.46421692672342
1.46201853212663
1.4598289145163
1.45765265407716
1.45549098100097
1.45334773415704
1.45121522999978
1.44908722022809
1.4469728690693
1.4448764722088
1.44279428194441
1.44070757692795
1.43863933182254
1.43657826928181
1.43452908970077
1.43248504933526
1.43044479988719
1.42840450434611
1.42637733575358
1.42436107982743
1.42234271992469
1.42032794826753
1.41832259860819
1.41631239767247
1.41431408659347
1.41231254508043
1.41032233557832
1.40832047020748
1.40632684745358
1.40435397316023
1.40239806705952
1.40045406979157
1.39852437413309
1.39660467906699
1.39469719381854
1.39279758390211
1.39090349111106
1.38901222161163
1.38712416810151
1.38522464595464
1.38333497722311
1.38144820679336
1.37954357082431
1.37766716646691
1.37579258422967
1.37392744612981
1.37206599489543
1.37020769835075
1.36835749173506
1.3664792617102
1.36461270511082
1.36274759583267
1.36089952530414
1.35905388937408
1.35720713835836
1.3553687379653
1.35353163269375
1.35168972541187
1.34986109652792
1.34803904448036
1.34620523274702
1.34437729156525
1.34256762366903
1.34076455107775
1.33897349301408
1.3371781305801
1.33538476558985
1.33358843778493
1.33180743378787
1.33004317863367
1.328282576299
1.32653475763946
1.32478397047957
1.32304880694973
1.32132898205299
1.31962117971892
1.31791218625512
1.31621021076036
1.31450801962326
1.31282189812825
1.31113340453315
1.30943938124647
1.3077578298138
1.30607000847341
1.30438997316979
1.30272616758439
1.3010517807261
1.29936942765887
1.29769625429121
1.29603280998452
1.29437366899627
1.29271967532101
1.29106598468327
1.28942965890473
1.28779776866461
1.28617579924294
1.2845508329695
1.28292868930063
1.28130403358505
1.27969493384239
1.27809213110512
1.27649607605887
1.27490797587474
1.27332158109169
1.2717349036673
1.27015550330317
1.26856855367679
1.26698133085907
1.26539148423084
1.26381153402591
1.26221642339332
1.26064226242371
1.25907378060866
1.25751209271305
1.25596257747059
1.25442690404605
1.25289179057938
1.25136580199169
1.24984835197534
1.24832252887224
1.24682015382005
1.24531207852564
1.2438118247563
1.24231489847696
1.24083183293743
1.23934684498571
1.23786427738701
1.23639386355341
1.23492873101573
1.23346415928827
1.23199657199652
1.23053108880982
1.22907117430966
1.22761964246331
1.22615908727141
1.22470667024575
1.22325918741172
1.22181263809934
1.22038130910792
1.21895205653143
1.21751611957232
1.21608459569341
1.21464891629299
1.21319457051574
1.21174851715066
1.21033898444237
1.20893689036471
1.20753510892591
1.2061351946575
1.20474109230993
1.20335184006553
1.20197122783003
1.20060561489457
1.19923712168834
1.19788424812176
1.19653076766791
1.19517217951586
1.19380308409585
1.19243954362073
1.19107188771261
1.18970966818891
1.18834977566502
1.18699542344566
1.18565173579497
1.18431801096619
1.18299081624899
1.18165502376399
1.18032152795286
1.17897461687377
1.17762613398643
1.17626666376607
1.17491829070987
1.17356787205586
1.17223090189099
1.17090063015374
1.16958716815904
1.1682718306133
1.16696227835587
1.16566428979299
1.16437370512843
1.16308367902121
1.16179617301397
1.16049656257501
1.15919176186479
1.1578928823667
1.15660038685796
1.15531317034507
1.15402707256351
1.15274086338069
1.15145998402809
1.15018132230818
1.14890619799353
1.14764691424063
1.14638964573718
1.14514048234017
1.14389440353777
1.14265555481569
1.14142439483005
1.14019322093744
1.13896730924717
1.13774191387844
1.13651568095604
1.13528015983635
1.13405117669422
1.13281464820714
1.13158096176545
1.13034319586302
1.12911504117275
1.12789756237793
1.12668146862668
1.12546276464155
1.12425926593042
1.12306253840708
1.12187314856354
1.1206827961839
1.11949808952272
1.11831041705898
1.11711801246205
1.1159323659561
1.11474293211454
1.1135559730723
1.11236761153655
1.11117586147769
1.10998975198438
1.10881067868714
1.10763924856584
1.10646869259542
1.10530229174591
1.10414982778202
1.1030005117654
1.10185486528718
1.10071590568936
1.09957903698875
1.09844122815163
1.09730645813455
1.09618755593407
1.09506987895894
1.0939539967247
1.09284133498338
1.09171927097711
1.09059905439773
1.08948821224688
1.08837347182024
1.08726714056229
1.08616735834255
1.08506923261187
1.08397961740277
1.08289576488009
1.08181396876042
1.08073576156792
1.07966174286277
1.07859745758919
1.07754006790992
1.07648394768097
1.07544482943988
1.07439569652846
1.07335108778509
1.07230656934116
1.07126594662855
1.07022713156187
1.06918447003651
1.0681339764422
1.06707251756055
1.06599344779726
1.06491705885493
1.06383408081246
1.06275613756633
1.0616837676963
1.06060355494554
1.05952896156541
1.05845092887559
1.05737499440254
1.05630554626968
1.05525533699976
1.05420707235368
1.05316596716426
1.05212571761266
1.05109904542006
1.05007922920096
1.04905825838875
1.04803879349876
1.04702630978632
1.04600753864664
1.04499153109738
1.04397651868075
1.04296467127235
1.04196284190549
1.04096754036302
1.03997662718108
1.03898452481801
1.03800010094595
1.03702343412463
1.0360528545784
1.03508378530438
1.03410832334692
1.03311831187727
1.03213304997254
1.03115525330873
1.03016530094345
1.02919320922609
1.02822199990851
1.02725098090863
1.02629086534573
1.02531724296665
1.02433740696765
1.02336013855501
1.02239199419229
1.02142482439104
1.02047306834589
1.0195293832047
1.01858692082994
1.01764251926373
1.01670008941088
1.01575978072521
1.01482341226602
1.01388864920499
1.01295659798753
1.01202692548621
1.01109859988212
1.01017076670573
1.00924166472368
1.0083196867971
1.00739871492053
1.0064791702812
1.00556313534348
1.00465283350634
1.00373612780443
1.00280861106534
1.00189355332092
1.00097356289981
1.00005524488061
0.999124738482077
0.998191769785348
0.997269007049869
0.996356073707548
0.99544057966121
0.994530068872022
0.993624282023756
0.992716010264995
0.991810593658168
0.990917697884015
0.990027305761263
0.989142426500537
0.988251904763698
0.987361331304173
0.986470732249996
0.985588709415325
0.984710780561387
0.983839616119469
0.982968124969058
0.982101401017642
0.981244415298175
0.980390258950131
0.979539372701438
0.978684897840066
0.977837909210301
0.976996514864951
0.976157233808169
0.975309656919687
0.974471030924817
0.973632258571156
0.97280069973525
0.971975928505831
0.971148865375742
0.970324365982381
0.969501373959919
0.968682561057344
0.967856277942304
0.96701544899276
0.966177511731154
0.965341754047031
0.964513529605069
0.963689674622094
0.962872237912285
0.9620494835515
0.961230190459743
0.960405723755777
0.959581631352201
0.958760662925564
0.957948549543844
0.9571479657869
0.956347992859327
0.955547960986858
0.954751220698349
0.95396104294074
0.953178461769283
0.952401412644121
0.951625604281183
0.950849863877013
0.950070868589087
0.949294202119678
0.948523268699525
0.947757693336131


==> data5.csv <==
1.83501409129393,2.81645770204781,3.20151740450684,4.19433781302167
1.53012313499465,1.75125812229577,1.04891986322221,0.247839672176402
1.27206394905115,1.06949405774801,0.326552991952076,0.0259464754585268
1.05428563182187,0.643544618461874,0.0994917911804424,0.00282629823544294
0.871206856579386,0.38377995575999,0.0302204480407473,0.000325726655987885
0.717950473443754,0.228026996667559,0.00920959350296482,3.88420332976054e-05
0.590206091578219,0.135478160428828,0.00282053746259219,4.7428597316839e-06
0.484159165878269,0.0806553157486393,0.000868335589590366,5.88299415236287e-07
0.396450555066206,0.0481621376055444,0.000268685611441632,7.37260009765745e-08
0.324146504204498,0.028855609784997,8.35394549203135e-05,9.30103420764397e-09
0.264709255757675,0.0173457063315912,2.60921364835525e-05,1.17843134824702e-09


==> data6.csv <==
100,2.14661371686165e-07
225,2.10013440860215e-08
400,3.95047682255248e-09
625,1.0709791426812e-09


==> data_stochastic_stepsize.csv <==
0.331984262
0.31233015
0.282956345
0.271466422
0.242455811
0.236908723
0.227268561
0.213474712
0.208270756
0.20101236
0.193861489
0.191242459
0.188622148
0.182842763
0.179430574
0.173730638
0.170931326
0.167105553
0.161322748
0.159137616
0.156781266
0.15209766
0.149467055
0.148012295
0.145900733
0.144263346
0.140390113
0.138868895
0.137991486
0.13788084
0.136734956
0.135336828
0.133548046
0.131227985
0.129731127
0.12784565
0.126483368
0.125354124
0.124812266
0.123356212
0.123240365
0.117629464
0.117112397
0.11578385
0.11512102
0.114220284
0.113074029
0.111772307
0.111695651
0.111141723
0.110922938
0.110010088
0.109320166
0.109051134
0.108712827
0.107547581
0.107201809
0.105713
0.104686977
0.104427109
0.103917081
0.103499725
0.102982535
0.102304338
0.102091067
0.10187197
0.101668367
0.101484221
0.100792389
0.100688906
0.099786126
0.098257099
0.097744237
0.096761255
0.09553295
0.094855463
0.094048932
0.093957501
0.093399274
0.09325211
0.092393444
0.091693001
0.091607152
0.091326326
0.091003254
0.090548757
0.090506062
0.090464797
0.089913289
0.089872493
0.089336685
0.089113417
0.088753878
0.087970154
0.08716579
0.086975386
0.086571302
0.086209557
0.085121855
0.085028465
0.084849985
0.084549849
0.084527079
0.083713413
0.083365663
0.082783547
0.082560727
0.082183364
0.082056618
0.081654541
0.081628705
0.08129733
0.081271605
0.081027492
0.080947284
0.080291913
0.079768352
0.079553298
0.079292822
0.078996225
0.078589454
0.078379723
0.078141962
0.077957223
0.077691139
0.077431871
0.077037655
0.077016671
0.076914688
0.076659691
0.076298588
0.076202693
0.076109643
0.075858304
0.075529071
0.0753686
0.075343364
0.075260893
0.075110537
0.07492269
0.07486046
0.074810604
0.074657241
0.074346381
0.074278198
0.074180585
0.074064405
0.073917569
0.073869294
0.07383796
0.073726355
0.073514943
0.072885811
0.072799592
0.07263258
0.072549594
0.072430302
0.072252007
0.072232426
0.072174012
0.071831509
0.071794052
0.071571405
0.07145377
0.071358838
0.071287257
0.071170121
0.070857793
0.070839491
0.070588248
0.07043456
0.070334212
0.070085094
0.070005062
0.06977296
0.069757632
0.069747421
0.069673504
0.069618088
0.06960455
0.069351369
0.069244079
0.069088539
0.068948042
0.068919696
0.068731862
0.068711692
0.068643279
0.068614357
0.068606491
0.068500267
0.068201628
0.068177252
0.068167173
0.068143526
0.067941926
0.067876018
0.067786709
0.067740563
0.067685619
0.067569748
0.067459891
0.067301332
0.067248721
0.067186203
0.066886597
0.066838456
0.066825956
0.06673993
0.066657193
0.066590596
0.066522299
0.066447757
0.066352457
0.066307021
0.06623821
0.066201389
0.066155332
0.066055469
0.065971369
0.065963482
0.065790964
0.065784484
0.06576956
0.065550309
0.06551552
0.065251881
0.065071501
0.065011974
0.064956743
0.0649188
0.064718951
0.064686841
0.064527503
0.064441408
0.064433179
0.0644199
0.064307632
0.064216501
0.064051626
0.063940592
0.063809104
0.063745123
0.06371402
0.063587384
0.063458636
0.063424624
0.063396921
0.06334075
0.063320136
0.063255736
0.063176684
0.063060804
0.063055907
0.062898738
0.062860754
0.06275821
0.062716755
0.06262449
0.062593313
0.062117434
0.062078437
0.062061163
0.061976296
0.061966706
0.061957277
0.061880968
0.061847692
0.061773075
0.061727152
0.061593743
0.061561564
0.061421425
0.061362142
0.061253239
0.061228512
0.061194792
0.060828652
0.060805792
0.060791843
0.060775208
0.060711443
0.060667394
0.060632432
0.060563425
0.060531397
0.06050319
0.060460435
0.060389011
0.060382891
0.060335978
0.060310667
0.060273502
0.060161153
0.060090729
0.060031237
0.059890312
0.059862752
0.059844418
0.059752534
0.059730656
0.059708221
0.059499464
0.059367764
0.059314262
0.059284649
0.059224477
0.059154694
0.059147469
0.059100509
0.059078538
0.059063542
0.058982676
0.058928848
0.0588928
0.058849017
0.058796908
0.058702089
0.058670675
0.058630598
0.058620516
0.058609482
0.058554035
0.058514373
0.0585052
0.058501905
0.05845238
0.058429047
0.058315198
0.058264714
0.058259394
0.05823547
0.058184694
0.058142186
0.058116342
0.058080222
0.058047383
0.05803713
0.058004576
0.057906859
0.057876041
0.057802413
0.057800019
0.057798258
0.057764343
0.057626741
0.057600714
0.057528447
0.057389043
0.057348754
0.057328977
0.057324471
0.0572967
0.057248395
0.057240162
0.057141249
0.057136375
0.057133805
0.057088287
0.057072616
0.057055865
0.057040176
0.056985793
0.056913934
0.056900486
0.056829102
0.056827614
0.056751177
0.056644339
0.056631876
0.0566248
0.05655065
0.056419565
0.056318933
0.056260311
0.05605775
0.055967343
0.055940436
0.055929534
0.055810481
0.055805317
0.05578841
0.055759305
0.055750044
0.055730633
0.055718627
0.055700809
0.055685788
0.055547509
0.05553985
0.055521393
0.055475337
0.055414252
0.055318277
0.055302751
0.055238363
0.055199175
0.055195394
0.0551482
0.055070279
0.055031265
0.054994615
0.054990508
0.054966035
0.054928853
0.054868163
0.054835256
0.054767885
0.054758575
0.054696005
0.054693364
0.05468331
0.054625807
0.054545687
0.054511666
0.054460109
0.054430348
0.054334455
0.054326093
0.054305494
0.054199455
0.054129166
0.054082971
0.054008328
0.053935378
0.053922363
0.053827436
0.053826605
0.053818733
0.0537247
0.05366127
0.053637292
0.053598864
0.053597117
0.053569434
0.053568335
0.053557014
0.053540001
0.05347459
0.053432187
0.053379593
0.053282927
0.053267784
0.053259774
0.0531097
0.053103808
0.053083444
0.053013626
0.053009123
0.053005238
0.05299433
0.052976192
0.052918798
0.052899894
0.052879872
0.052876809
0.052868778
0.052829125
0.052809519
0.052792398
0.052731703
0.052682254
0.052681538
0.05264306
0.052596442
0.052547357
0.052539419
0.05250778
0.052495027
0.052483505
0.052469068
0.052466335
0.052439219
0.052415469
0.052326494
0.052308258
0.052276598
0.052201044
0.052184857
0.052131586
0.052127354
0.052114057
0.052052412
0.052031161
0.052014812
0.05196798
0.051949383
0.051900389
0.051846331
0.05183548
0.051820934
0.051811098
0.051779682
0.051756797
0.051746032
0.051726422
0.051682527
0.051620338
0.051591653
0.051548872
0.051541116
0.05152343
0.051516343
0.051474647
0.051470646
0.05144439
0.051401044
0.051387292
0.051367886
0.051359357
0.051341984
0.051273609
0.05126712
0.051258213
0.051230352
0.051218466
0.051211002
0.051196901
0.051150678
0.051125814
0.051066746
0.05105098
0.051001651
0.050994682
0.050979166
0.050927927
0.050888308
0.050885938
0.050848132
0.050776374
0.050750328
0.050720746
0.050688044
0.05068746
0.050672119
0.050665808
0.050640676
0.050626527
0.050576481
0.050562475
0.050525118
0.050455891
0.050413812
0.050408188
0.050397571
0.050356585
0.050356102
0.050285412
0.050265186
0.050227619
0.050214769
0.050179308
0.050141924
0.050141771
0.050115465
0.050098152
0.050035016
0.050024114
0.050017513
0.050014625
0.050008613
0.049991771
0.049970093
0.049951671
0.049938122
0.049902802
0.049892669
0.049860347
0.049838343
0.049822541
0.049811507
0.049791673
0.049785987
0.049711705
0.049694782
0.049668808
0.049639163
0.049616812
0.049593289
0.049593198
0.049566756
0.049486332
0.049437632
0.049401415
0.049359566
0.049304683
0.049299804
0.049265181
0.049260217
0.049206122
0.04919721
0.049197511
0.049174496
0.049160527
0.049153483
0.049103424
0.049086017
0.049079701
0.049066091
0.04906177
0.048956882
0.048952956
0.048941082
0.048921859
0.048916026
0.048905667
0.04884368
0.04880811
0.048806201
0.048791516
0.04877617
0.048743519
0.048741125
0.048707245
0.048690387
0.048681804
0.048676575
0.048639973
0.048609823
0.048546112
0.048545785
0.048538224
0.048507505
0.048487437
0.048473961
0.048466016
0.048464082
0.048434251
0.04839392
0.048387724
0.048333985
0.048315548
0.048303778
0.048304279
0.048247302
0.048225741
0.048196575
0.048196364
0.048188613
0.048183163
0.048176263
0.048164031
0.048157367
0.048152011
0.048139141
0.048113506
0.048086657
0.048081967
0.048065275
0.048034783
0.048030565
0.048026446
0.048022915
0.047973908
0.047958719
0.047947849
0.047881895
0.047858384
0.047839625
0.047833087
0.047791122
0.047774004
0.047761691
0.047716503
0.047695435
0.047649485
0.047624287
0.047598974
0.047594278
0.047537272
0.047514274
0.047492055
0.047468656
0.047457491
0.047437425
0.047424616
0.047411414
0.047381614
0.04735151
0.047316338
0.047313819
0.04730875
0.047306096
0.047295813
0.047285397
0.047244481
0.047238776
0.04723258
0.047195862
0.047185638
0.047180944
0.047170061
0.047152555
0.047127487
0.04709539
0.047085236
0.047071757
0.047068205
0.047062697
0.047032049
0.047017073
0.046988211
0.046983372
0.04698116
0.046972023
0.046957021
0.046950749
0.046944745
0.046934841
0.046926282
0.04690095
0.046898658
0.046877799
0.046870854
0.046833835
0.046820244
0.046811781
0.046790475
0.046785896
0.046762281
0.046756815
0.046750202
0.046740837
0.046729023
0.046719048
0.046702712
0.046669762
0.046665569
0.046619452
0.046615554
0.046611354
0.04659196
0.046564806
0.046553012
0.046549726
0.046532056
0.04650896
0.046468482
0.046465504
0.04646172
0.046442831
0.046397436
0.046387
0.046379373
0.04635579
0.046347181
0.046336286
0.046314194
0.046304112
0.046275149
0.046195152
0.046189955
0.046116138
0.046115738
0.046102051
0.046092076
0.046068808
0.046058762
0.046053144
0.046048081
0.046031922
0.046031915
0.046022737
0.046003711
0.045957342
0.04594442
0.04594144
0.045916423
0.045914141
0.045895339
0.045883856
0.045878571
0.045871162
0.045834495
0.04582833
0.045793715
0.045773204
0.045760136
0.045758377
0.045740029
0.045737247
0.045730927
0.045716957
0.045688615
0.045671183
0.045667943
0.045641794
0.045634246
0.045609089
0.045591054
0.045571485
0.045558902
0.045535837
0.045535319
0.0455262
0.045504778
0.045484919
0.045464457
0.045443665
0.045439227
0.045426005
0.045414991
0.045404531
0.045395806
0.045387949
0.045377761
0.045370782
0.045346204
0.045340797
0.045317688
0.045300964
0.045288702
0.045275348
0.045266698
0.045261691
0.045250461
0.045227149
0.045218151
0.045217965
0.045187369
0.045171434
0.045167077
0.045152256
0.045140835
0.045123349
0.045118281
0.045103132
0.045100444
0.045088044
0.045055731
0.045044192
0.045028794
0.0450066
0.044992519
0.044985538
0.04497841
0.044950323
0.044945594
0.044942155
0.044924557
0.044907106
0.044869845
0.044848174
0.044841678
0.044833497
0.04480302
0.044786465
0.044765709
0.044739925
0.044737624
0.044730218
0.044722362
0.044713369
0.044702223
0.044700347
0.044690612
0.044687429
0.044671411
0.044660541
0.044654
0.044638588
0.044618525
0.044581335
0.044553233
0.04454988
0.044546956
0.044538608
0.044526712
0.044511117
0.044487711
0.044449658
0.044420234
0.044406944
0.044357969
0.044357514
0.044346658
0.044344022
0.044324645
0.044290636
0.044282354
0.044277815
0.044275741
0.044256713
0.044244229
0.044239861
0.044207743
0.044197362
0.044189678
0.044163601
0.044139541
0.044130461
0.044104003
0.04409314
0.044080396
0.044060682
0.044058005
0.044046224
0.04402513
0.044022155
0.044005301
0.043999912
0.043985421
0.043956378
0.043933965
0.043929133
0.043915511
0.04390006
0.043873105
0.043856667
0.043838707
0.043804072
0.043773979
0.043769598
0.043765902
0.043759768
0.043748702
0.043746287
0.04374048
0.043736506
0.043732409
0.043705963
0.043680485
0.043651852
0.043649902
0.043642974
0.0436426
0.043610404
0.043603236
0.043585455
0.043558215
0.043551311
0.043541879
0.043525053
0.04350919
0.043495123
0.043481545
0.04346363
0.043453721
0.043427471
0.043410719
0.043397524
0.043378162
0.043375031
0.043363018
0.043339621
0.043316109
0.043312663
0.043302901
0.043291338
0.043280861
0.043257225
0.04325314
0.043248284
0.043248109
0.043239331
0.043234107
0.043226897
0.043211035
0.043169587
0.043155166
0.043153484
0.043143459
0.043132213
0.043129777
0.043126455
0.043118498
0.043095117
0.043089614
0.043067775
0.043046876
0.043018838
0.043014297
0.043008018
0.043002065
0.042991078
0.042970186
0.042954717
0.042942783
0.04294085
0.042934367
0.042920234
0.042898595
0.042878235
0.042855216
0.042846026
0.04284444
0.042842756
0.042838295
0.042822345
0.042813819
0.042810166
0.042804445
0.042801477
0.042793312
0.042787123
0.042777581
0.042752654
0.04275046
0.042748698
0.04274601
